Resonant mechanisms that produce near-Sun asteroids

All near-Earth asteroids (NEAs) that reach sufficiently small perihelion distances will undergo a so-called super-catastrophic disruption. The mechanisms causing such disruptions are currently unknown or, at least, undetermined. To help guide theoretical and experimental work to understand the disruption mechanism, we use numerical simulations of a synthetic NEA population to identify the resonant mechanisms that are responsible for driving NEAs close to the Sun, determine how these different mechanisms relate to their dynamical lifetimes at small heliocentric distances and calculate the average time they spend at different heliocentric distances. Typically, resonances between NEAs and the terrestrial and giant planets are able to dramatically reduce the perihelion distances of the former. We developed an algorithm that scans the orbital evolution of asteroids and automatically identifies occurrences of mean motion and secular resonances. We find that most near-Sun asteroids are pushed to small perihelion distances by the 3:1J and 4:1J mean-motion resonances with Jupiter, as well as the secular resonances v6, v5,v3 and v4. The time-scale of the small-perihelion evolution is fastest for the 4:1J, followed by the 3:1J, while v5 is the slowest.~7% of the test asteroids were not trapped in a resonance during the latest stages of their dynamical evolution, which suggests that the secular oscillation of the eccentricity due to the Kozai mechanism, a planetary close encounter or a resonance that we have not identified pushed them below the estimated average disruption distance.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
